A Privacy-preserving key transmission protocol to distribute QRNG keys using zk-SNARKs

High-entropy random numbers are an essential part of cryptography, and Quantum Random Number Generators (QRNG) are an emergent technology that can provide high-quality keys for cryptographic algorithms but unfortunately are currently difficult to access. Existing Entropy-as-a-Service solutions require users to trust the central authority distributing the key material, which is not desirable in a high-privacy environment. In this paper, we present a novel key transmission protocol that allows users to obtain cryptographic material generated by a QRNG in such a way that the server is unable to identify which user is receiving each key. This is achieved with the inclusion of Zero Knowledge Succinct Non-interactive Arguments of Knowledge (zk-SNARK), a cryptographic primitive that allow users to prove knowledge of some value without needing to reveal it. The security analysis of the protocol proves that it satisfies the properties of Anonymity, Unforgeability and Confidentiality, as defined in this document. We also provide an implementation of the protocol demonstrating its functionality and performance, using NFC as the transmission channel for the QRNG key.

==> data/gen_times.txt <==
x y1 y2 y3 y4

32		1.4791035	1.9424765	0.010949908	1.931526592
64		1.4751329	1.7226309	0.013822143	1.708808757
128		1.4796202	1.7102271	0.019381389	1.690845711
256		1.4754273	1.7171984	0.0299656	1.6872328
512		1.4703278	1.7168478	0.05328441	1.66356339
1024		2.0430837	1.7156809	0.098088514	1.617592386
2048		4.0937355	1.8236197	0.185798237	1.637821463
4096		8.1950671	2.0409284	0.357333832	1.683594568
8192		16.3829808	2.2624812	0.683711206	1.578769994
16384		32.7608993	2.9122732	1.179723845	1.732549355
32768		65.5321387	3.788451	2.186457947	1.601993053
65536		131.0679048	6.1996542	4.154633165	2.045021035
131072		262.1440249	11.0363254	7.848669958	3.187655442


==> data/proof_times.txt <==
x y1 y2

15	59090.05334	52122.58191
16  59496.4891	55221.01098
17  60834.08893	60237.33154
18  63096.32697	62677.53489
19  88315.73107	65573.80652
20  90280.30752	68460.45579
21  91808.32746	70852.99742
22  93865.61664	75706.23976


==> data/transmission_times.txt <==
x y1 y2

32      1703.6226   108.8579
64      1706.2840   121.1487 
128     1712.6265   144.6786 
256     1774.7305   214.0357 
512     1937.0840   383.8668 
1024    2308.3350   724.2079 
2048    2977.6476   1399.368 
4096    4339.8058   2733.975 
